Generalized open-loop Nash equilibria in linear-quadratic difference games with coupled-affine inequality constraints

In this note, we study a class of deterministic finite-horizon linear-quadratic difference games with coupled affine inequality constraints involving both state and control variables. We show that the necessary conditions for the existence of generalized open-loop Nash equilibria in this game class lead to two strongly coupled discrete-time linear complementarity systems. Subsequently, we derive sufficient conditions by establishing an equivalence between the solutions of these systems and convexity of the players' objective functions. These conditions are then reformulated as a solution to a linear complementarity problem, providing a numerical method to compute these equilibria. We illustrate our results using a network flow game with constraints.

==> NonSymmOpenloop.dat <==
0	2.982	1.018	2.418	0.582	5.4	1.6	4	3	64	73.3333
1	2.8225	1.1775	2.2866	0.7134	5.109	1.891	4	3	58.6	71.7333
2	2.674	1.326	2.126	0.874	4.8	2.2	4	3	53.491	69.8423
3	2.5369	1.4631	2	1	4.5369	2.4631	4	3	48.691	67.6423
4	2.4099	1.5901	2	1	4.4099	2.5901	4	3	44.1542	65.1792
5	2.4	1.6	2	1	4.4	2.6	4	3	39.7442	62.5891
6	2.4	1.6	2	1	4.4	2.6	4	3	35.3442	59.9891
7	2.4	1.6	2	1	4.4	2.6	4	3	30.9442	57.3891
8	2.2263	1.6	2	1	4.2263	2.6	3.8263	3	26.5442	54.7891
9	1.9764	1.6	1.9268	1	3.9032	2.6	3.5764	2.9268	22.3179	52.1891
10	1.7499	1.6	1.6774	1	3.4273	2.6	3.3499	2.6774	18.4147	49.5891
11	1.5436	1.6	1.4524	1	2.996	2.6	3.1436	2.4524	14.9874	46.9891
12	1.3545	1.6	1.2484	1	2.6029	2.6	2.9545	2.2484	11.9914	44.3891
13	1.1799	1.6	1.062	1	2.2419	2.6	2.7799	2.062	9.3885	41.7891
14	1.0171	1.6	0.8904	1	1.9075	2.6	2.6171	1.8904	7.1466	39.1891
15	0.8636	1.536	0.7307	1	1.5943	2.536	2.3996	1.7307	5.2391	36.5891
16	0.717	1.4517	0.5799	1	1.2969	2.4517	2.1687	1.5799	3.6448	34.0531
17	0.5748	1.3705	0.4354	1	1.0102	2.3705	1.9453	1.4354	2.3479	31.6015
18	0.4347	1.2923	0.2944	1	0.729	2.2923	1.727	1.2944	1.3376	29.231
19	0.2939	1.2171	0.1538	1	0.4478	2.2171	1.5111	1.1538	0.6086	26.9387
20	0.15	1.1449	0.0108	1	0.1608	2.1449	1.2949	1.0108	0.1608	24.7215
21	-0	1.0755	-0	1	-0	2.0755	1.0755	1	-0	22.5767
22	-0	1.0088	-0	0.9467	-0	1.9556	1.0088	0.9467	-0	20.5012
23	-0	0.9447	-0	0.8826	-0	1.8273	0.9447	0.8826	-0	18.5456
24	-0	0.8829	-0	0.8227	-0	1.7056	0.8829	0.8227	-0	16.7184
25	-0	0.823	-0	0.767	-0	1.59	0.823	0.767	-0	15.0128
26	-0	0.765	-0	0.7149	-0	1.4799	0.765	0.7149	-0	13.4228
27	-0	0.7085	-0	0.6664	-0	1.3749	0.7085	0.6664	-0	11.9428
28	-0	0.6532	-0	0.6212	-0	1.2744	0.6532	0.6212	-0	10.5679
29	-0	0.599	-0	0.5789	-0	1.1779	0.599	0.5789	-0	9.2935
30	-0	0.5456	-0	0.5394	-0	1.085	0.5456	0.5394	-0	8.1156
31	-0	0.4927	-0	0.5023	-0	0.9951	0.4927	0.5023	-0	7.0307
32	-0	0.4402	-0	0.4675	-0	0.9077	0.4402	0.4675	-0	6.0356
33	-0	0.3876	-0	0.4348	-0	0.8224	0.3876	0.4348	-0	5.1279
34	-0	0.3349	-0	0.4037	-0	0.7386	0.3349	0.4037	-0	4.3055
35	-0	0.2816	-0	0.3742	-0	0.6558	0.2816	0.3742	-0	3.5669
36	-0	0.2276	-0	0.3458	-0	0.5734	0.2276	0.3458	-0	2.9111
37	-0	0.1725	-0	0.3184	-0	0.4909	0.1725	0.3184	-0	2.3376
38	-0	0.1161	-0	0.2916	-0	0.4077	0.1161	0.2916	-0	1.8467
39	-0	0.0579	-0	0.2651	-0	0.323	0.0579	0.2651	-0	1.439
40	-0	-0	-0	0.2386	-0	0.2386	-0	0.2386	-0	1.116
41	-0	-0	-0	0.2117	-0	0.2117	-0	0.2117	-0	0.8774
42	-0	-0	-0	0.1843	-0	0.1843	-0	0.1843	-0	0.6656
43	-0	-0	-0	0.1562	-0	0.1562	-0	0.1562	-0	0.4813
44	-0	-0	-0	0.1273	-0	0.1273	-0	0.1273	-0	0.3251
45	-0	-0	-0	0.0974	-0	0.0974	-0	0.0974	-0	0.1978
46	-0	-0	-0	0.0664	-0	0.0664	-0	0.0664	-0	0.1003
47	-0	-0	-0	0.034	-0	0.034	-0	0.034	-0	0.034
48	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0
49	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0
50	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0
51	0	-0	-0	-0	-0	-0	-0	-0	-0	-0
52	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0
53	0	-0	-0	-0	-0	-0	-0	-0	-0	-0
54	-0	-0	-0	-0	-0	-0	-0	-0	-0	-0
55	0	-0	0	-0	0	-0	-0	-0	-0	-0
56	0	-0	-0	-0	-0	-0	-0	-0	-0	-0
57	0	-0	0	-0	0	-0	-0	-0	0	-0
58	-0	-0	-0	-0	-0	-0	-0	-0	0	-0
59	0	-0	0	-0	0	-0	-0	-0	0	-0


==> NonSymmOpenloopstate.dat <==
0	9	6	9	6
1	8.325	5.88	8.325	5.88
2	7.6864	5.7382	7.6864	5.7382
3	7.0864	5.5732	7.0864	5.5732
4	6.5193	5.3884	6.5193	5.3884
5	5.968	5.1942	5.968	5.1942
6	5.418	4.9992	5.418	4.9992
7	4.868	4.8042	4.868	4.8042
8	4.318	4.6092	4.318	4.6092
9	3.7897	4.4142	3.7897	4.4142
10	3.3018	4.2192	3.3018	4.2192
11	2.8734	4.0242	2.8734	4.0242
12	2.4989	3.8292	2.4989	3.8292
13	2.1736	3.6342	2.1736	3.6342
14	1.8933	3.4392	1.8933	3.4392
15	1.6549	3.2442	1.6549	3.2442
16	1.4556	3.054	1.4556	3.054
17	1.2935	2.8701	1.2935	2.8701
18	1.1672	2.6923	1.1672	2.6923
19	1.0761	2.5204	1.0761	2.5204
20	1.0201	2.3541	1.0201	2.3541
21	1	2.1932	1	2.1932
22	1	2.0376	1	2.0376
23	1	1.8909	1	1.8909
24	1	1.7539	1	1.7539
25	1	1.626	1	1.626
26	1	1.5067	1	1.5067
27	1	1.3957	1	1.3957
28	1	1.2926	1	1.2926
29	1	1.197	1	1.197
30	1	1.1087	1	1.1087
31	1	1.0273	1	1.0273
32	1	0.9527	1	0.9527
33	1	0.8846	1	0.8846
34	1	0.8229	1	0.8229
35	1	0.7675	1	0.7675
36	1	0.7183	1	0.7183
37	1	0.6753	1	0.6753
38	1	0.6385	1	0.6385
39	1	0.6079	1	0.6079
40	1	0.5837	1	0.5837
41	1	0.5658	1	0.5658
42	1	0.5499	1	0.5499
43	1	0.5361	1	0.5361
44	1	0.5244	1	0.5244
45	1	0.5148	1	0.5148
46	1	0.5075	1	0.5075
47	1	0.5025	1	0.5025
48	1	0.5	1	0.5
49	1	0.5	1	0.5
50	1	0.5	1	0.5
51	1	0.5	1	0.5
52	1	0.5	1	0.5
53	1	0.5	1	0.5
54	1	0.5	1	0.5
55	1	0.5	1	0.5
56	1	0.5	1	0.5
57	1	0.5	1	0.5
58	1	0.5	1	0.5
59	1	0.5	1	0.5
60	1	0.5	1	0.5

